The Velocity Statistics of Turbulent Clouds in the Presence of Gravity, Magnetic fields, Radiation, and Outflow Feedback

The interaction of turbulence, magnetic fields, self-gravity, and stellar feedback within molecular clouds is crucial for understanding star formation. We study the effects of self-gravity and outflow feedback on the properties of the turbulent velocity via the structure function over length scales from $\sim$ 0.01 pc to 2 pc. We analyze a series of three-dimensional, magnetohydrodynamical (MHD) simulations of star cluster formation. We find outflow feedback can change the scaling of velocity fluctuations but still roughly being in between Kolmogorov and Burgers turbulence. We observe that self-gravity and protostellar outflows increase the velocity fluctuations over all length scales. Outflows can amplify the velocity fluctuations by up to a factor of $\sim$7 on scales $\sim$ 0.01 - 0.2 pc and drive turbulence up to a scale of $\sim$ 1 pc. The amplified velocity fluctuations provide more support against gravity and enhance fragmentation on small scales. The self-gravity's effect is more significant on smaller dense clumps and it increases the fraction of the compressive velocity component up to a scale of $\sim$ 0.2 pc. However, outflow feedback drives both solenoidal and compressive modes, but it induces a higher fraction of solenoidal modes relative to compressive modes. Thus, with outflows, the dense core ends up with a slightly higher fraction of solenoidal modes. We find that the compressible fraction is fairly constant with about 1/3 on scales $\sim$ 0.1 - 0.2 pc. The combined effect of enhanced velocity dispersion and reduced compressive fraction contributes to a reduction in the star formation rate.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
